Occupational Income Inequality of Thailand: A Case Study of Exploratory Data Analysis beyond Gini Coefficient

Income inequality is an important issue that has to be solved in order to make progress in our society. The study of income inequality is well received through the Gini coefficient, which is used to measure degrees of inequality in general. While this method is effective in several aspects, the Gini coefficient alone inevitably overlooks minority subpopulations (e.g. occupations) which results in missing undetected patterns of inequality in minority. In this study, the surveys of incomes and occupations from more than 12 millions households across Thailand have been analyzed by using both Gini coefficient and network densities of income domination networks to get insight regarding the degrees of general and occupational income inequality issues. The results show that, in agricultural provinces, there are less issues in both types of inequality (low Gini coefficients and network densities), while some non-agricultural provinces face an issue of occupational income inequality (high network densities) without any symptom of general income inequality (low Gini coefficients). Moreover, the results also illustrate the gaps of income inequality using estimation statistics, which not only support whether income inequality exists, but that we are also able to tell the magnitudes of income gaps among occupations. These results cannot be obtained via Gini coefficients alone. This work serves as a use case of analyzing income inequality from both general population and subpopulations perspectives that can be utilized in studies of other countries.

==> appendix/prov37_groupPairs__Amnat_Charoen_.csv <==
"","Dominated_Dominating","ci_low","ci_high"
"1"," Student AG-Fishery",-61431.0936806339,76792.6009491768
"2"," Student EM-ComEmployee",-11090.6255047071,28745.8353938729
"3"," Student Freelance",-6895.12359271276,30567.7832781312
"4"," Student AG-Farmer",1096.78079112426,47731.2822171926
"5"," Student AG-Orchardist",6806.90758435193,45471.4588162518
"6"," Student AG-Peasant",23809.4700889182,60883.9880896695
"7"," Student Unemployment",21175.8481246489,61792.719013799
"8"," Student Business-Owner",22376.4727215152,75615.9174507144
"9"," Student Others",38519.6372950105,79268.6316756051
"10"," Student AG-AnimalFarmer",-9284.29133174102,146272.56584699
"11"," Student EM-ComOfficer",41673.935469992,113216.3773854
"12"," Student Merchant",49984.5819269482,170431.686215123
"13"," Student EM-Officer",157285.301031906,200634.858976088
"14","AG-Fishery EM-ComEmployee",-64169.5364221592,70145.9493058151
"15","AG-Fishery Freelance",-57241.7644975835,67557.6401084099
"16","AG-Fishery AG-Farmer",-49147.0303600331,82912.7613429331
"17","AG-Fishery AG-Orchardist",-40329.9257940634,83414.7017269792
"18","AG-Fishery AG-Peasant",-28898.3947903475,102646.020280912
"19","AG-Fishery Unemployment",-29167.3682362319,99509.6466184228
"20","AG-Fishery Business-Owner",-21298.9042645832,110282.069022291
"21","AG-Fishery Others",-9102.82410539774,115780.390186222
"22","AG-Fishery AG-AnimalFarmer",-39419.1921585342,168028.119551473
"23","AG-Fishery EM-ComOfficer",-4516.89905193837,142423.129383241
"24","AG-Fishery Merchant",12571.1399615211,188291.899103457
"25","AG-Fishery EM-Officer",108559.434034111,239134.122485336
"26","EM-ComEmployee Freelance",-6923.07898033524,13285.2426716099
"27","EM-ComEmployee AG-Farmer",-1561.58289956896,33822.5451206682
"28","EM-ComEmployee AG-Orchardist",6366.70438371491,30138.6764405029
"29","EM-ComEmployee AG-Peasant",22642.9502172617,44061.9276109122
"30","EM-ComEmployee Unemployment",20773.6419145118,45690.67188462
"31","EM-ComEmployee Business-Owner",22519.6468274259,63582.8705566888
"32","EM-ComEmployee Others",36595.1207074673,67374.6282697313
"33","EM-ComEmployee AG-AnimalFarmer",-11506.4284087312,139089.980312648
"34","EM-ComEmployee EM-ComOfficer",36594.8645828903,99202.1639164929
"35","EM-ComEmployee Merchant",49629.6663784787,167421.565851295
"36","EM-ComEmployee EM-Officer",156244.663677909,186031.99408378
"37","Freelance AG-Farmer",-1999.95797868025,28481.4368762508
"38","Freelance AG-Orchardist",7898.84055256688,20671.3052947011
"39","Freelance AG-Peasant",26571.8775428917,33037.5180699625
"40","Freelance Unemployment",22735.2564009804,37960.2617514751
"41","Freelance Business-Owner",21183.3713195936,57585.5464553726
"42","Freelance Others",35488.7274864109,59971.3529773701
"43","Freelance AG-AnimalFarmer",-16745.4116454303,136636.891841103
"44","Freelance EM-ComOfficer",34666.108456836,95363.5020778936
"45","Freelance Merchant",45504.4571338384,157444.765017113
"46","Freelance EM-Officer",156765.151135685,180329.726182153
"47","AG-Farmer AG-Orchardist",-16873.3101891732,16797.6679131511
"48","AG-Farmer AG-Peasant",1041.6903122696,31275.5536926684
"49","AG-Farmer Unemployment",88.5667320005585,33218.452509484
"50","AG-Farmer Business-Owner",1204.05946267459,48272.1385194146
"51","AG-Farmer Others",13476.2606761911,53514.348218661
"52","AG-Farmer AG-AnimalFarmer",-32708.9211798683,121258.287098651
"53","AG-Farmer EM-ComOfficer",18530.5399924999,88440.8210781466
"54","AG-Farmer Merchant",30491.4388031622,155579.637908609
"55","AG-Farmer EM-Officer",136352.886717136,172209.203222316
"56","AG-Orchardist AG-Peasant",9690.23160200487,21026.845248592
"57","AG-Orchardist Unemployment",7376.59605467615,24053.7361656821
"58","AG-Orchardist Business-Owner",5436.52221803902,43264.9724187214
"59","AG-Orchardist Others",19710.0998446681,47105.7183670387
"60","AG-Orchardist AG-AnimalFarmer",-33677.7165146089,121360.090989573
"61","AG-Orchardist EM-ComOfficer",20826.1853027965,81399.122974831
"62","AG-Orchardist Merchant",32691.1569827332,147083.929243881
"63","AG-Orchardist EM-Officer",141615.176147012,165094.193084587
"64","AG-Peasant Unemployment",-6421.92953198943,6530.26685993394
"65","AG-Peasant Business-Owner",-7495.80593184518,26746.2269022241
"66","AG-Peasant Others",5638.68459078782,30951.9578664014
"67","AG-Peasant AG-AnimalFarmer",-45713.8814781393,106418.612868266
"68","AG-Peasant EM-ComOfficer",6560.34859864764,68953.3638060818
"69","AG-Peasant Merchant",16519.2115699646,124868.621028288
"70","AG-Peasant EM-Officer",126038.767644849,148641.916450257
"71","Unemployment Business-Owner",-10312.4205648023,28934.0759254086
"72","Unemployment Others",3154.11995217612,30862.5122898486
"73","Unemployment AG-AnimalFarmer",-49303.0791416277,107750.973193201
"74","Unemployment EM-ComOfficer",5164.29238365073,67372.2670369906
"75","Unemployment Merchant",15644.2067985319,130054.637563026
"76","Unemployment EM-Officer",125081.312471147,151252.57759468
"77","Business-Owner Others",-11738.7232582487,29142.1193241167
"78","Business-Owner AG-AnimalFarmer",-56748.785086687,99546.4590835435
"79","Business-Owner EM-ComOfficer",-9215.39135651342,61036.8545789758
"80","Business-Owner Merchant",3719.6559135703,126192.111184722
"81","Business-Owner EM-Officer",107395.128682772,149896.058891322
"82","Others AG-AnimalFarmer",-68166.1863581877,87985.4468030793
"83","Others EM-ComOfficer",-12577.2342768891,50609.7723782993
"84","Others Merchant",-2948.09546220566,112904.528669798
"85","Others EM-Officer",104773.368613476,136180.685295084
"86","AG-AnimalFarmer EM-ComOfficer",-76648.7602055145,92733.3182050256
"87","AG-AnimalFarmer Merchant",-58818.8772002241,137971.760518724
"88","AG-AnimalFarmer EM-Officer",32730.1802829913,185183.101900594
"89","EM-ComOfficer Merchant",-32830.2274703912,95535.083604778
"90","EM-ComOfficer EM-Officer",65327.3878846808,133048.626003687
"91","Merchant EM-Officer",6665.81230057922,123768.253513314


==> appendix/prov37_group__Amnat_Charoen_.csv <==
"","Group","ci_low","ci_high","mean"
"1"," Student",128004.945287245,164143.266898747,144910.312138728
"2","AG-Fishery",89612.1379782737,219444.444444444,150077.777777778
"3","EM-ComEmployee",144095.795514514,164456.408561891,153943.842377261
"4","Freelance",154930.375322115,160532.608542811,157712.655914253
"5","AG-Farmer",155888.349148996,186683.215452659,170486.274509804
"6","AG-Orchardist",166920.13508659,177505.822653008,172183.314578005
"7","AG-Peasant",186611.580576099,188707.738465803,187624.930950597
"8","Unemployment",181072.084494867,194303.18751277,187627.469191634
"9","Business-Owner",178421.432387954,214431.040750011,195546.370400654
"10","Others",193588.389866456,217902.470398817,205010.083421331
"11","AG-AnimalFarmer",140410.794331936,287942.965986455,211113.043478261
"12","EM-ComOfficer",193877.033842194,254567.662954324,221940.272222222
"13","Merchant",202810.55137795,315588.761434668,247503.546944444
"14","EM-Officer",315182.886892061,336475.794574252,325384.216563417


==> appendix/prov90_groupPairs_Songkhla_.csv <==
"","Dominated_Dominating","ci_low","ci_high","pVal"
"1"," Student AG-Orchardist",1379.03387666614,23634.8995221342,0.00307032694942255
"2"," Student AG-Peasant",25561.9570987094,40919.5390456637,5.95402868409962e-27
"3"," Student AG-AnimalFarmer",34235.8795323925,65045.6211427773,1.59686170007042e-13
"4"," Student AG-Farmer",45240.177512151,60561.5020935112,2.33941935605364e-57
"5"," Student Freelance",45720.9030290535,60368.9332997254,6.45760664334911e-55
"6"," Student Unemployment",47154.4571679987,62845.6148997044,1.07338475740997e-34
"7"," Student AG-Fishery",48736.5970579354,65795.1135786717,4.06549720831364e-64
"8"," Student Others",54976.6650925454,70783.1755211197,1.56712859513534e-43
"9"," Student Merchant",79927.9513968088,94705.3655710255,6.27456279298347e-97
"10"," Student EM-ComEmployee",86097.7099773057,101996.574461717,7.49728202078445e-109
"11"," Student Business-Owner",114357.195567498,132368.824895224,1.63162564956795e-128
"12"," Student EM-ComOfficer",140100.921384042,167595.450080227,3.8095803704153e-120
"13"," Student EM-Officer",173992.688007053,190641.522159955,2.95720901669157e-235
"14","AG-Orchardist AG-Peasant",11028.8278918433,30150.4659861596,3.4452180847988e-11
"15","AG-Orchardist AG-AnimalFarmer",22268.795423769,53626.6472321821,1.48467102980264e-07
"16","AG-Orchardist AG-Farmer",31694.0219765914,48930.8236794386,7.95797688689747e-32
"17","AG-Orchardist Freelance",31641.0162679165,49815.1461577774,1.52763857799644e-29
"18","AG-Orchardist Unemployment",33667.5792084538,51284.9048634021,5.98386644174525e-18
"19","AG-Orchardist AG-Fishery",35157.8318297131,55063.2494056661,1.22921103891505e-39
"20","AG-Orchardist Others",41335.2979539537,59613.9836571459,1.88312861570007e-23
"21","AG-Orchardist Merchant",66181.7130462659,84106.2693804713,5.00649065046515e-63
"22","AG-Orchardist EM-ComEmployee",72731.8574282174,91975.8500527461,5.01116967471773e-73
"23","AG-Orchardist Business-Owner",101063.062988655,120555.400683428,2.53748862881533e-92
"24","AG-Orchardist EM-ComOfficer",126204.350138061,154781.001541406,6.46436931220347e-94
"25","AG-Orchardist EM-Officer",160961.758248409,180514.219488151,3.63344210814461e-190
"26","AG-Peasant AG-AnimalFarmer",2878.65199897013,29920.4898920437,0.0430381876074368
"27","AG-Peasant AG-Farmer",16288.5742535696,21733.3640908659,1.29562998875524e-77
"28","AG-Peasant Freelance",16906.47393091,22112.7994119704,7.1463760327061e-60
"29","AG-Peasant Unemployment",17811.8742664443,24902.8466865999,5.42433362803286e-16
"30","AG-Peasant AG-Fishery",19464.9543096536,28390.7248025138,7.26470961531035e-51
"31","AG-Peasant Others",25359.3935184232,33010.5356500281,2.09565930286928e-27
"32","AG-Peasant Merchant",50277.4320008752,56839.4901926281,3.39920998998724e-262
"33","AG-Peasant EM-ComEmployee",56018.3555763326,65414.1414881121,2.67086795679191e-235
"34","AG-Peasant Business-Owner",84577.7337260431,94504.7994963458,0
"35","AG-Peasant EM-ComOfficer",108180.91764503,131292.664847677,5.67708804161765e-153
"36","AG-Peasant EM-Officer",144500.024224073,153522.250176309,0
"37","AG-AnimalFarmer AG-Farmer",-10587.4989478532,15983.6953473133,0.0295184076621898
"38","AG-AnimalFarmer Freelance",-12025.1990022001,16098.7244444158,0.0633835293901096
"39","AG-AnimalFarmer Unemployment",-9351.22562123225,18722.1987851857,0.400192257206498
"40","AG-AnimalFarmer AG-Fishery",-7495.87693574945,21065.6022800648,0.000150322793519199
"41","AG-AnimalFarmer Others",-1509.95078193263,25967.0186992101,0.129651921495312
"42","AG-AnimalFarmer Merchant",21913.2980052728,50655.3371985773,2.96953393097668e-09
"43","AG-AnimalFarmer EM-ComEmployee",30838.8971100376,58693.989534004,1.16588738365232e-12
"44","AG-AnimalFarmer Business-Owner",59386.1276114597,87169.5420762412,1.16718380100506e-19
"45","AG-AnimalFarmer EM-ComOfficer",85449.1614059385,121108.237543134,2.89971919939646e-29
"46","AG-AnimalFarmer EM-Officer",117235.116767337,145906.18065819,2.08110404588747e-58
"47","AG-Farmer Freelance",-1121.93402365819,1669.33360500838,0.999994942581111
"48","AG-Farmer Unemployment",-360.621805428593,4813.67706226199,0.999999999999999
"49","AG-Farmer AG-Fishery",876.943428202685,8784.76650449632,2.2538632748118e-08
"50","AG-Farmer Others",7025.37416440261,13216.3203034423,0.999501400972002
"51","AG-Farmer Merchant",32389.1426378551,36629.0662426335,1.95561416944862e-203
"52","AG-Farmer EM-ComEmployee",37555.0724056055,45945.6165229754,3.5941609338789e-140
"53","AG-Farmer Business-Owner",66160.7537748807,74685.5529582649,0
"54","AG-Farmer EM-ComOfficer",89570.8414858213,113057.451814121,1.07859005355741e-102
"55","AG-Farmer EM-Officer",126587.774843906,134031.271540671,0
"56","Freelance Unemployment",-640.349549394733,4544.32154121311,0.999999999736625
"57","Freelance AG-Fishery",288.032256090592,8839.09062544714,2.89416837979833e-12
"58","Freelance Others",6482.31671797429,13206.8494756226,0.931254090304655
"59","Freelance Merchant",31983.0781727972,36651.7590265975,3.0069646573438e-233
"60","Freelance EM-ComEmployee",37254.102693652,45559.9501515882,2.04787146384302e-161
"61","Freelance Business-Owner",65910.3020805329,74274.8420141572,0
"62","Freelance EM-ComOfficer",88591.2705788078,112520.681262128,5.56567956617778e-109
"63","Freelance EM-Officer",126100.624327476,133682.401699102,0
"64","Unemployment AG-Fishery",-2298.53718430118,7306.71964788099,3.66670233412172e-16
"65","Unemployment Others",4060.60396666558,11936.8495824297,0.000171727853270289
"66","Unemployment Merchant",29376.8677051005,35409.2627944307,3.08847201852413e-156
"67","Unemployment EM-ComEmployee",34954.6679545242,44057.9430448492,1.34311194294543e-135
"68","Unemployment Business-Owner",63357.8869347166,73156.852764197,1.20283905183832e-261
"69","Unemployment EM-ComOfficer",86941.736305238,111753.357966329,1.08610704592256e-100
"70","Unemployment EM-Officer",123316.294879563,132462.153045322,0
"71","AG-Fishery Others",526.825163911034,10463.0715474981,0.999999999810489
"72","AG-Fishery Merchant",25684.1936074287,34615.0707895732,2.22593094187745e-11
"73","AG-Fishery EM-ComEmployee",30882.2118525355,42102.4025548989,1.7781181075819e-20
"74","AG-Fishery Business-Owner",60238.1617001795,71415.5288849403,7.91505507975691e-58
"75","AG-Fishery EM-ComOfficer",83871.4221869743,107514.491636487,1.03147667013107e-57
"76","AG-Fishery EM-Officer",120239.444839991,130600.307708183,0
"77","Others Merchant",20985.9229835915,27854.6157797829,9.43117185115478e-98
"78","Others EM-ComEmployee",26557.0408180614,36222.4871892623,4.48120849585838e-99
"79","Others Business-Owner",54906.783676667,65647.961705529,1.081439037316e-196
"80","Others EM-ComOfficer",78868.658191051,102876.815074751,2.13443770082386e-90
"81","Others EM-Officer",115149.054246975,124827.693381322,0
"82","Merchant EM-ComEmployee",2947.84857840262,11374.649337371,1.48274937850378e-07
"83","Merchant Business-Owner",31353.9636417822,40619.331368721,1.67176535673327e-62
"84","Merchant EM-ComOfficer",54192.8594572611,77971.5354682071,3.25250966291785e-42
"85","Merchant EM-Officer",91288.5429630387,99766.2084859903,0
"86","EM-ComEmployee Business-Owner",23304.4448391347,34405.0651626699,2.69194266381861e-21
"87","EM-ComEmployee EM-ComOfficer",47903.0298172345,72225.1033076221,1.23404812530768e-29
"88","EM-ComEmployee EM-Officer",82540.8786399601,94414.8147154642,0
"89","Business-Owner EM-ComOfficer",18361.3752200399,42694.1347283944,1.80384394595936e-10
"90","Business-Owner EM-Officer",54111.5998672949,65770.1141460011,7.85467540967917e-202
"91","EM-ComOfficer EM-Officer",17043.2957783462,41598.0599037862,4.13983391743943e-15


==> appendix/prov90_group_Songkhla_.csv <==
"","Group","ci_low","ci_high","mean"
"1"," Student",144579.099958147,158861.263865469,151320.990405117
"2","AG-Orchardist",155067.176672646,172117.841303249,163575.129069767
"3","AG-Peasant",182284.169125388,187382.587456018,184912.172502666
"4","AG-AnimalFarmer",187938.682642518,215425.015108183,201242.265116279
"5","AG-Farmer",203094.774380487,204998.219432026,204016.545414866
"6","Freelance",203215.059215013,205353.040254135,204300.136118758
"7","Unemployment",203796.498974009,208575.748678332,206217.812882862
"8","AG-Fishery",204677.953475876,213214.913934192,208786.480036476
"9","Others",211230.413716051,217297.2951381,214162.688264154
"10","Merchant",236800.582941129,240587.729533414,238617.000806045
"11","EM-ComEmployee",241734.68751519,249401.427496383,245464.405068264
"12","Business-Owner",270067.958274966,278745.331155604,274478.3236102
"13","EM-ComOfficer",293037.414437022,316720.667378637,304655.749817471
"14","EM-Officer",330561.863863737,337957.73788363,334165.719732574

